A methodology to design distributed algorithms for mobile entities: the pattern formation problem as case study

Following the wide investigation in distributed computing issues by mobile entities of the last two decades, we consider the need of a structured methodology to tackle the arisen problems. The aim is to simplify both the design of the resolution algorithms and the writing of the required correctness proofs. We would encourage the usage of a common framework in order to help both algorithm designer and reviewers in the intricate work of analyzing the proposed resolution strategies. In order to better understand the potentials of our methodology, we consider the Pattern Formation (PF) problem approached in [Fujinaga et al. SIAM J. Comput., 2015] as case study. Since the proposed resolution algorithm has turned out to be inaccurate and also of difficult fixing, we design a new algorithm guided by the proposed methodology, hence fully characterizing the problem.

==> fig/T3.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig/T3.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5071,2160)(3306,-6018)
\end{picture}%


==> fig/T4.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig/T4.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5135,2095)(3242,-1375)
\end{picture}%


==> fig/T6.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig/T6.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5064,2092)(3318,-3750)
\end{picture}%


==> fig/T8a.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig/T8a.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4761,2057)(1530,-6006)
\end{picture}%


==> fig/T8b.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig/T8b.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4878,2061)(1970,-6223)
\end{picture}%


==> fig/T9.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig/T9.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4708,2057)(1978,-6226)
\end{picture}%


==> fig/input.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig/input.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4942,2088)(3017,-1056)
\end{picture}%

